Early Work on Efficient Patching for Coordinating Edge Applications

Multiple applications running on Edge computers can be orchestrated to achieve the desired goal. Orchestration of applications is prominent when working with Internet of Things based applications, Autonomous driving and Autonomous Aerial vehicles. As the applications receive modified classifiers/code, there will be multiple applications that need to be updated. If all the classifiers are synchronously updated there would be increased throughput and bandwidth degradation. On the other hand, delaying updates of applications which need immediate update hinders performance and delays progress towards end goal. The updates of applications should be prioritized and updates should happen according to this priority. This paper explores the setup and benchmarks to understand the impact of updates when multiple applications working to achieve same objective are orchestrated with prioritized updates. We discuss methods to build a distributed, reliable and scalable system called "DSOC"(Docker Swarm Orchestration Component).

==> ignore.txt <==
\{
\}
\\section
\\em
\\bf
FAAS Flame
ASIC Basic
UAV Vehicles
EY  EYE
RL  RULE
Mavic Maven
waypoint point
waypoints points
Boubin Bout
Rao Rad
WTB WEB
Pixhawk Hawk
Aerostack Starker
runtime startup
responders posers
Autoware Ape

